On Recurrent Neural Networks for Sequence-based Processing in Communications

In this work, we analyze the capabilities and practical limitations of neural networks (NNs) for sequence-based signal processing which can be seen as an omnipresent property in almost any modern communication systems. In particular, we train multiple state-of-the-art recurrent neural network (RNN) structures to learn how to decode convolutional codes allowing a clear benchmarking with the corresponding maximum likelihood (ML) Viterbi decoder. We examine the decoding performance for various kinds of NN architectures, beginning with classical types like feedforward layers and gated recurrent unit (GRU)-layers, up to more recently introduced architectures such as temporal convolutional networks (TCNs) and differentiable neural computers (DNCs) with external memory. As a key limitation, it turns out that the training complexity increases exponentially with the length of the encoding memory $\nu$ and, thus, practically limits the achievable bit error rate (BER) performance. To overcome this limitation, we introduce a new training-method by gradually increasing the number of ones within the training sequences, i.e., we constrain the amount of possible training sequences in the beginning until first convergence. By consecutively adding more and more possible sequences to the training set, we finally achieve training success in cases that did not converge before via naive training. Further, we show that our network can learn to jointly detect and decode a quadrature phase shift keying (QPSK) modulated code with sub-optimal (anti-Gray) labeling in one-shot at a performance that would require iterations between demapper and decoder in classic detection schemes.

==> data/antigray/ber_nn.txt <==
-2.0 0.2755953324635823
-1.5 0.23542533385753633
-1.0 0.1930650001366933
-0.5 0.14945199942588802
0.0 0.10899233388900757
0.5 0.07469633257389069
1.0 0.047253334760665885
1.5 0.027518999616305034
2.0 0.014506664872169494
2.5 0.006887334903081258
3.0 0.0030579972267150883
3.5 0.0011903347571690878
4.0 0.00043067340056101477
4.5 0.0001296710968017578
5.0 3.36680809656779e-05


==> data/antigray/ber_viterbi_antigray_wInt.txt <==
-2.0 0.4574
-1.5 0.4215
-1.0 0.394
-0.5 0.3403
0.0 0.3049
0.5 0.2587
1.0 0.18745
1.5 0.1287
2.0 0.0787
2.5 0.04102
3.0 0.013646667
3.5 0.0062875
4.0 0.0019950494
4.5 0.00049506174
5.0 0.0001115


==> data/antigray/ber_viterbi_antigray_wInt_iterative_abgelesen.txt <==
0.0 0.20174967055802548
0.5 0.08697490026177834
1.0 0.017190722018585736
1.5 0.0027673732343373716
2.0 0.0007753237112839418
2.5 0.00021280691687521454
3.0 5.72236765935022e-05
3.5 1.9284349378641524e-05
4.0 6.2374763599285805e-06
4.5 2.477076355991714e-06
5.0 1.0678751960649388e-06


==> data/antigray/ber_viterbi_antigray_woInt.txt <==
-2.0 0.391
-1.5 0.3566
-1.0 0.3118
-0.5 0.2947
0.0 0.2417
0.5 0.18465
1.0 0.1562
1.5 0.12255
2.0 0.078266665
2.5 0.05275
3.0 0.0341
3.5 0.017725
4.0 0.008232
4.5 0.0040627453
5.0 0.001640164


==> data/antigray/ber_viterbi_gray.txt <==
-2.0 0.3311162
-1.5 0.2881662
-1.0 0.2383717
-0.5 0.1853218
0.0 0.1324922
0.5 0.0858623
1.0 0.0499555
1.5 0.0260464
2.0 0.0119397
2.5 0.0048922
3.0 0.0016891
3.5 0.000583
4.0 0.0001654
4.5 4.37e-05
5.0 1.11e-05


==> data/cell_comparison/ber_paper_dnc_ff.txt <==
-5.0 0.46364279854297635
-4.5 0.45625839972496035
-4.0 0.448018000125885
-3.5 0.43618039977550505
-3.0 0.4237887994647026
-2.5 0.40861159962415694
-2.0 0.39091479969024656
-1.5 0.3710768002271652
-1.0 0.3465996003746986
-0.5 0.3182363998293877
0.0 0.288144401550293
0.5 0.2550484007000923
1.0 0.2187795998454094
1.5 0.18137479984760285
2.0 0.14580719977617262
2.5 0.11195239979028702
3.0 0.081742800116539
3.5 0.05653279960155487
4.0 0.03779120051860809
4.5 0.02357360064983368
5.0 0.014013999998569488
5.5 0.007938401997089386
6.0 0.004295602142810821
6.5 0.0022608006596565246
7.0 0.0011520065069198608
7.5 0.0005428067445755005
8.0 0.00028400427103042605
8.5 0.00013240224123001098
9.0 6.20010495185852e-05
9.5 2.3200392723083496e-05


==> data/cell_comparison/ber_paper_dnc_rnn.txt <==
-5.0 0.45673839914798736
-4.5 0.44672039902210237
-4.0 0.4321923997402191
-3.5 0.41561040073633193
-3.0 0.3950344005227089
-2.5 0.369326800942421
-2.0 0.338385999917984
-1.5 0.3012775998711586
-1.0 0.2596291998028755
-0.5 0.21373199939727783
0.0 0.1667675992846489
0.5 0.12130919992923736
1.0 0.08317720007896423
1.5 0.05192039978504181
2.0 0.030505999982357025
2.5 0.016238400101661683
3.0 0.00796120184659958
3.5 0.0036796014308929444
4.0 0.0016180047392845155
4.5 0.0006276073455810547
5.0 0.00025040394067764283
5.5 8.920150995254517e-05
6.0 2.7200460433959962e-05
6.5 6.400108337402344e-06
7.0 8.00013542175293e-07
7.5 0.0
8.0 0.0
8.5 0.0
9.0 0.0
9.5 0.0


==> data/cell_comparison/ber_paper_dnn_timestep.txt <==
-5.0 0.5009971998333931
-4.5 0.5006728001832962
-4.0 0.5006599994301796
-3.5 0.49950679939985276
-3.0 0.5003991988301277
-2.5 0.49970160073041914
-2.0 0.5002467991709709
-1.5 0.49920800030231477
-1.0 0.49957199990749357
-0.5 0.5001764001846314
0.0 0.5002815989255905
0.5 0.5021016004681588
1.0 0.5007932000160217
1.5 0.4998052005171776
2.0 0.4997299998998642
2.5 0.5013511998653412
3.0 0.4993907999396324
3.5 0.5018819997310638
4.0 0.5009176016449929
4.5 0.4998164005279541
5.0 0.5011680010557175
5.5 0.5008083996772766
6.0 0.4995476002693176
6.5 0.49953439927101134
7.0 0.4986791996359825
7.5 0.5002388002872467
8.0 0.49935559982061384
8.5 0.49947880005836487
9.0 0.5007256002426147
9.5 0.5007548016309739


==> data/cell_comparison/ber_paper_ff.txt <==
-5.0 0.45589279901981355
-4.5 0.4475515997409821
-4.0 0.437330400288105
-3.5 0.425345200240612
-3.0 0.4109504001140594
-2.5 0.39425040072202683
-2.0 0.37558560025691984
-1.5 0.3541964004635811
-1.0 0.329759600520134
-0.5 0.30219960045814515
0.0 0.27225960063934324
0.5 0.24022480034828186
1.0 0.20688439923524857
1.5 0.173394799888134
2.0 0.14037239986658095
2.5 0.10960920113325119
3.0 0.08240360015630722
3.5 0.05875480055809021
4.0 0.039686401009559634
4.5 0.025047602117061616
5.0 0.015409999668598176
5.5 0.008598001956939697
6.0 0.004467201769351959
6.5 0.002071601986885071
7.0 0.0009308069944381714
7.5 0.0003724048137664795
8.0 0.00014560240507125854
8.5 4.800081253051758e-05
9.0 1.600027084350586e-05
9.5 4.400074481964111e-06


==> data/cell_comparison/ber_paper_gru.txt <==
-5.0 0.45596559923887253
-4.5 0.44505879974365237
-4.0 0.43152919948101043
-3.5 0.41461359947919846
-3.0 0.39455520021915436
-2.5 0.3681767994761467
-2.0 0.33658520114421847
-1.5 0.2987088006734848
-1.0 0.2559279999732971
-0.5 0.2095175986289978
0.0 0.16238640058040618
0.5 0.11798840016126633
1.0 0.07909119933843613
1.5 0.04952959960699081
2.0 0.02826680076122284
2.5 0.01510520040988922
3.0 0.007560002088546753
3.5 0.0034852006435394287
4.0 0.0015180057287216186
4.5 0.0006348069906234741
5.0 0.00023200362920761108
5.5 8.00013542175293e-05
6.0 2.5600433349609376e-05
6.5 8.800148963928222e-06
7.0 1.2000203132629394e-06
7.5 4.000067710876465e-07
8.0 8.00013542175293e-07
8.5 0.0
9.0 0.0
9.5 0.0


==> data/cell_comparison/ber_paper_tcn.txt <==
-5.0 0.4554484795451164
-4.5 0.4455643194496632
-4.0 0.433554039734602
-3.5 0.4186499199032784
-3.0 0.40047343993782997
-2.5 0.37878279990553854
-2.0 0.35226600031852723
-1.5 0.3217578401207924
-1.0 0.2866669604718685
-0.5 0.24770943993330002
0.0 0.20611171953082086
0.5 0.16392435976266861
1.0 0.12361019977331161
1.5 0.08759511978030204
2.0 0.058126080513000486
2.5 0.03575352038145065
3.0 0.02036964059472084
3.5 0.010909880429506302
4.0 0.005430162388086319
4.5 0.0025614797830581667
5.0 0.0011760477244853974
5.5 0.0005112071812152862
6.0 0.0002130434513092041
6.5 9.528158903121948e-05
7.0 3.8240647315979e-05
7.5 1.488025188446045e-05
8.0 6.360107660293579e-06
8.5 2.520042657852173e-06
9.0 9.600162506103516e-07
9.5 3.6000609397888185e-07


==> data/cell_comparison/ber_paper_trellisnet.txt <==
-5.0 0.4552159987688065
-4.5 0.4452607998251915
-4.0 0.43205080050230027
-3.5 0.41593840056657794
-3.0 0.395719200193882
-2.5 0.370841199696064
-2.0 0.3403924001455307
-1.5 0.30494639962911607
-1.0 0.26522640043497087
-0.5 0.2207231996655464
0.0 0.17391759783029556
0.5 0.1304808000922203
1.0 0.09043959999084472
1.5 0.05816000133752823
2.0 0.03484520030021668
2.5 0.019266400635242462
3.0 0.010000401675701142
3.5 0.004892801225185394
4.0 0.0022224002480506896
4.5 0.0009472081065177917
5.0 0.0004200059771537781
5.5 0.00015480250120162965
6.0 4.48007583618164e-05
6.5 1.600027084350586e-05
7.0 4.800081253051758e-06
7.5 4.000067710876465e-07
8.0 4.000067710876465e-07
8.5 0.0
9.0 0.0
9.5 0.0


==> data/cell_comparison/viterbi_baseline.txt <==
-2.0 0.3311162
-1.5 0.2881662
-1.0 0.2383717
-0.5 0.1853218
0.0 0.1324922
0.5 0.0858623
1.0 0.0499555
1.5 0.0260464
2.0 0.0119397
2.5 0.0048922
3.0 0.0016891
3.5 0.000583
4.0 0.0001654
4.5 4.37e-05
5.0 1.11e-05
5.5 1.1e-06


==> data/code_comparison/ber_commpy_viterbi_m10.txt <==
0.0 0.21
0.5 0.08641667
1.0 0.043956522
1.5 0.011988095


==> data/code_comparison/ber_commpy_viterbi_m6.txt <==
-2.0 0.413289
-1.5 0.372635
-1.0 0.315413
-0.5 0.243949
0.0 0.16525
0.5 0.098199
1.0 0.04998
1.5 0.020925
2.0 0.007063
2.5 0.002025
3.0 0.000596
3.5 8.1e-05
4.0 1.9e-05
4.5 2e-06
5.0 1e-06
5.5 0.0


==> data/code_comparison/ber_commpy_viterbi_m8.txt <==
0.0 0.2012
0.5 0.097363636
1.0 0.042541668
1.5 0.017982457
2.0 0.0042320676
2.5 0.00075869897


==> data/code_comparison/ber_nn_m1.txt <==
0.0 0.07206806406051575
0.5 0.057167165222282185
1.0 0.04426327465537066
1.5 0.033172155866128004
2.0 0.02396137758405385
2.5 0.01675808171550195
3.0 0.011259182829580857
3.5 0.007146609329177948
4.0 0.00437404927379357
4.5 0.0025447078450711183
5.0 0.001373353213845137
5.5 0.0007071906340098429
6.0 0.0003438190666739336


==> data/code_comparison/ber_nn_m10.txt <==
0.0 0.45163600011666616
0.5 0.4368888889948527
1.0 0.4186106675863266
1.5 0.39803022174040475
2.0 0.3726315554777781
2.5 0.3428311099211374
3.0 0.31055333228905996
3.5 0.2764231117963791
4.0 0.23998311094443003
4.5 0.2034706660111745
5.0 0.16799466705322266
5.5 0.1352506670554479
6.0 0.10706622211138409


==> data/code_comparison/ber_nn_m2.txt <==
0.0 0.08952584800843946
0.5 0.06234361304494436
1.0 0.041045908739942766
1.5 0.024925648702118924
2.0 0.013991715772423202
2.5 0.0073501024774448595
3.0 0.003585226842743194
3.5 0.0015709569473228533
4.0 0.0006445162429543074
4.5 0.00023583448575642294
5.0 8.273757622389498e-05
5.5 2.604901433704856e-05
6.0 5.090058206798074e-06


==> data/code_comparison/ber_nn_m4.txt <==
0.0 0.1233159990310669
0.5 0.07941349881887436
1.0 0.046282501339912414
1.5 0.02365550011396408
2.0 0.010931001901626587
2.5 0.004386996805667877
3.0 0.0015974984765052796
3.5 0.0005170063972473144
4.0 0.0001628
4.5 4.59019184e-05
5.0 9.000420570373536e-06
5.5 3.5001635551452636e-06
6.0 4.99025314391968e-07


==> data/code_comparison/ber_nn_m6.txt <==
0.0 0.1607874337355296
0.5 0.09534566672245663
1.0 0.04770490092833837
1.5 0.019694099164009094
2.0 0.006677301518122355
2.5 0.0019009978055953979
3.0 0.0004573400259017944
3.5 9.647024472554527e-05
4.0 1.810082197189331e-05
4.5 2.4334470431009934e-06
5.0 1.6667445500691728e-07
5.5 1.3333956400553383e-07
6.0 0.0


==> data/code_comparison/ber_nn_m8.txt <==
0.0 0.4202337781190873
0.5 0.3998044455448786
1.0 0.3773631109396617
1.5 0.34975911100705465
2.0 0.3203217773040136
2.5 0.2872351112365722
3.0 0.250309333284696
3.5 0.21381688777605695
4.0 0.17753022325038909
4.5 0.14281022254625958
5.0 0.11100088910261792
5.5 0.08256799896558124
6.0 0.05975511046250661


==> data/code_comparison/ber_stb_vit_m1.txt <==
0.000000	7.293792e-02
0.500000	5.801720e-02
1.000000	4.490250e-02
1.500000	3.349593e-02
2.000000	2.429049e-02
2.500000	1.684274e-02
3.000000	1.124068e-02
3.500000	7.277303e-03
4.000000	4.354604e-03
4.500000	2.546695e-03
5.000000	1.382015e-03
5.500000	7.138968e-04
6.000000	3.364482e-04


==> data/code_comparison/ber_stb_vit_m10.txt <==
0.500000	8.537275e-02
1.000000	2.604316e-02
1.500000	5.990768e-03
2.000000	9.688543e-04
2.500000	1.477419e-04
3.000000	1.895439e-05
3.500000	1.624027e-06


==> data/code_comparison/ber_stb_vit_m2.txt <==
0.000000	9.278817e-02
0.500000	6.424232e-02
1.000000	4.195904e-02
1.500000	2.531590e-02
2.000000	1.424276e-02
2.500000	7.385386e-03
3.000000	3.617080e-03
3.500000	1.526589e-03
4.000000	6.319029e-04
4.500000	2.502278e-04
5.000000	7.633503e-05
5.500000	2.566724e-05
6.000000	7.777951e-06


==> data/code_comparison/ber_stb_vit_m4.txt <==
0.000000	1.266374e-01
0.500000	7.990744e-02
1.000000	4.546113e-02
1.500000	2.301058e-02
2.000000	1.045569e-02
2.500000	4.220632e-03
3.000000	1.526512e-03
3.500000	5.214676e-04
4.000000	1.482288e-04
4.500000	3.666830e-05
5.000000	7.778123e-06
5.500000	1.444509e-06
6.000000	1.111160e-06


==> data/code_comparison/ber_stb_vit_m6.txt <==
0.000000	1.547330e-01
0.500000	8.593706e-02
1.000000	3.985466e-02
1.500000	1.544436e-02
2.000000	5.221681e-03
2.500000	1.378203e-03
3.000000	3.501900e-04
3.500000	8.042758e-05
4.000000	1.676778e-05
4.500000	2.989088e-06
5.000000	3.444674e-07


==> data/code_comparison/ber_stb_vit_m8.txt <==
0.000000	1.717122e-01
0.500000	8.463912e-02
1.000000	3.188323e-02
1.500000	9.105427e-03
2.000000	2.144239e-03
2.500000	4.420596e-04
3.000000	7.101868e-05
3.500000	1.223310e-05
4.000000	1.467972e-06


==> data/code_comparison/daniel_ber_long_train_10.txt <==
-5.0 0.4982466691732407
-4.5 0.49704648435115817
-4.0 0.4959048479795456
-3.5 0.4938990932703018
-3.0 0.49114357590675356
-2.5 0.4872055733203888
-2.0 0.48184678733348846
-1.5 0.473794726729393
-1.0 0.4623163044452667
-0.5 0.4456449085474014
0.0 0.4216840624809265
0.5 0.38660763382911684
1.0 0.3364453935623169
1.5 0.26915005683898924
2.0 0.19218745470046997
2.5 0.11986696720123291
3.0 0.06537375688552856
3.5 0.03203515112400055
4.0 0.014467458128929139
4.5 0.006273574233055115
5.0 0.0025086033344268797
5.5 0.0009926074743270873
6.0 0.00033290743827819826
6.5 0.00011533081531524659
7.0 4.1452646255493166e-05
7.5 1.9698739051818848e-05
8.0 1.1214017868041991e-05
8.5 1.1151432991027832e-05
9.0 1.3455748558044434e-05
9.5 1.163482666015625e-05


==> data/code_comparison/daniel_ber_long_train_10_tb_20.txt <==
-5.0 0.49761949956417084
-4.5 0.49720833241939544
-4.0 0.4952511692047119
-3.5 0.4934163331985474
-3.0 0.4903363341093063
-2.5 0.4853238308429718
-2.0 0.47839649975299836
-1.5 0.46761283338069914
-1.0 0.4515388333797455
-0.5 0.42707933247089386
0.0 0.39205300092697143
0.5 0.3382211691141129
1.0 0.2677956658601761
1.5 0.18279033541679382
2.0 0.1079006713628769
2.5 0.054392668008804324
3.0 0.023895168900489806
3.5 0.009324498772621155
4.0 0.00346133291721344
4.5 0.0011795020103454589
5.0 0.00034616768360137937
5.5 0.00011549949645996094
6.0 2.550065517425537e-05
6.5 1.3332962989807129e-05
7.0 0.0
7.5 1.6689300537109374e-07
8.0 0.0
8.5 0.0
9.0 0.0
9.5 0.0


==> data/code_comparison/daniel_ber_long_train_8.txt <==
-5.0 0.49251570224761965
-4.5 0.49031836926937106
-4.0 0.48736429572105405
-3.5 0.48315385401248934
-3.0 0.4771480000019073
-2.5 0.47002237260341645
-2.0 0.45952229619026186
-1.5 0.44541185021400453
-1.0 0.42590525686740877
-0.5 0.3992442959547043
0.0 0.36257778108119965
0.5 0.3135280740261078
1.0 0.25379014313220977
1.5 0.18572399973869325
2.0 0.1212862229347229
2.5 0.07189785122871399
3.0 0.03777652025222778
3.5 0.018301337361335754
4.0 0.008361482024192811
4.5 0.0035134845972061156
5.0 0.001473851203918457
5.5 0.0004840010404586792
6.0 0.00017007291316986083
6.5 6.347954273223877e-05
7.0 2.288997173309326e-05
7.5 5.775690078735352e-06
8.0 3.108382225036621e-06
8.5 3.4791231155395506e-06
9.0 2.886056900024414e-06
9.5 2.294778823852539e-06


==> data/code_comparison/daniel_ber_long_train_8_tb_20.txt <==
-5.0 0.4930315011739731
-4.5 0.49036899983882903
-4.0 0.4864980000257492
-3.5 0.4814106673002243
-3.0 0.47436616480350496
-2.5 0.46388566851615903
-2.0 0.4497986674308777
-1.5 0.4281970012187958
-1.0 0.3983443337678909
-0.5 0.3545756673812866
0.0 0.2964231687784195
0.5 0.22153966665267943
1.0 0.14829033076763154
1.5 0.08387483298778534
2.0 0.04030733287334442
2.5 0.017526830434799193
3.0 0.006737669706344604
3.5 0.0022459977865219114
4.0 0.0007150006294250488
4.5 0.0001921623945236206
5.0 4.0667057037353514e-05
5.5 8.001923561096191e-06
6.0 6.67572021484375e-07
6.5 0.0
7.0 0.0
7.5 0.0
8.0 0.0
8.5 0.0
9.0 0.0
9.5 0.0


==> data/ramp_up/ber_abrupt.txt <==
200 0.5001804992953937
400 0.49991349963347115
600 0.4992578323682149
800 0.4987448321779569
1000 0.4974806658625603
1200 0.49610933222373327
1400 0.4960101660092672
1600 0.4948736665844917
1800 0.4948424993753433
2000 0.4934608321587245
2200 0.493999833325545
2400 0.49370933304230374
2600 0.49307816662391024
2800 0.4930313329100609
3000 0.4928689996997515
3200 0.49305799955129626
3400 0.49271049884955087
3600 0.4917613328496615
3800 0.492263166308403
4000 0.49266516635815305
4200 0.4916299994587898
4400 0.49100899962584177
4600 0.49100083220005036
4800 0.4913976668914159
5000 0.4903164996703466
5200 0.49118600008885066
5400 0.4906780002315839
5600 0.49043133326371513
5800 0.4910991662144661
6000 0.49020183269182843
6200 0.48963383328914645
6400 0.4895743324160576
6600 0.4891764995853106
6800 0.4889684993624687
7000 0.49002016605933507
7200 0.49026449938615163
7400 0.4908820003867149
7600 0.4899031660755475
7800 0.48982383294900256
8000 0.4899316666126251
8200 0.48172050021092094
8400 0.45611816640694935
8600 0.43152983343601226
8800 0.402399333357811
9000 0.37190283314387
9200 0.34384583320220313
9400 0.3165526667634646
9600 0.2953540005882581
9800 0.27318466631571453
10000 0.25599133310715355
10200 0.24475733315944673
10400 0.2298456666668256
10600 0.2193483329017957
10800 0.21085483274857203
11000 0.20287216605742772


==> data/ramp_up/ber_linear.txt <==
200 0.5000006327132384
400 0.4998662327508132
600 0.5001667829116186
800 0.5001700994412105
1000 0.5004008495012919
1200 0.500054299535354
1400 0.5000314494291941
1600 0.4993579328576723
1800 0.49887438289324443
2000 0.49850978280901914
2200 0.4976004328668117
2400 0.49680759945710506
2600 0.4957142663598061
2800 0.49461759953300155
3000 0.49320874946912135
3200 0.4908665830234687
3400 0.4888128828326861
3600 0.48715703330238663
3800 0.48477291661302246
4000 0.4826366500139237
4200 0.47915098333358763
4400 0.47615176672935483
4600 0.47290933364629745
4800 0.4700136500279109
5000 0.4657217832664649
5200 0.46164196639855704
5400 0.4558774995883306
5600 0.45287213325500486
5800 0.4473830165127913
6000 0.4423751833379268
6200 0.43398331661025674
6400 0.42827851669788364
6600 0.42199233369628586
6800 0.41521936702529594
7000 0.4072239334324995
7200 0.39748541637063023
7400 0.3903681663910548
7600 0.3786725998799006
7800 0.3666205335875352
8000 0.35582810011506083
8200 0.343222366642952
8400 0.33319194983442624
8600 0.31861943325599035
8800 0.3001754335363706
9000 0.2877147667864958
9200 0.2728774164239566
9400 0.2566432833135128
9600 0.2451337000052134
9800 0.23413501685460408
10000 0.22344905022978787
10200 0.21819353315432863
10400 0.21181508304079374
10600 0.20016489973862966
10800 0.1946170000076294
11000 0.19272013323505718


==> data/ramp_up/ber_stepwise.txt <==
200 0.49998648315866784
400 0.4999399330337842
600 0.4993053662538529
800 0.4986621329247951
1000 0.49756453302502635
1200 0.4964331995467345
1400 0.4958680660823981
1600 0.4953918827315171
1800 0.49458731612364454
2000 0.49412328280409173
2200 0.4885886664748192
2400 0.48379515021244685
2600 0.48044178343812627
2800 0.4788882001777489
3000 0.4762138000746568
3200 0.47451276702483497
3400 0.4725507002294063
3600 0.4719784836332004
3800 0.46920475008289014
4000 0.4689917999327182
4200 0.4543833332657814
4400 0.44317401657899225
4600 0.43579311653574315
4800 0.43030535013278326
5000 0.42476580013831455
5200 0.4206662667493025
5400 0.4154872671822707
5600 0.41167173349062597
5800 0.4068920834402244
6000 0.40268851652741433
6200 0.36782315008242933
6400 0.34538563355207436
6600 0.33279159995118773
6800 0.31965738318363823
7000 0.3136702666759491
7200 0.30461795032024386
7400 0.29522113373478254
7600 0.2893801501293977
7800 0.28412051673134164
8000 0.2875858833869298
8200 0.2501492502093315
8400 0.242418166577816
8600 0.22986705021460851
8800 0.2157298833946387
9000 0.20868349959452948
9200 0.2052406162162622
9400 0.19664293330510454
9600 0.19331220001975696
9800 0.19387588323950766
10000 0.1861929165740808
10200 0.18344451654950777
10400 0.18435866668423015
10600 0.1860556832532088
10800 0.17885838349262875
11000 0.17958421665231386


==> data/ramp_up/ber_without.txt <==
200 0.49978614953557643
400 0.4998912329554558
600 0.5003322497467201
800 0.4998596829076608
1000 0.5003372994323572
1200 0.4997131831248601
1400 0.4997690328339736
1600 0.49978639992674195
1800 0.4998445657710234
2000 0.5000282665034135
2200 0.4998623824338118
2400 0.5000490497728189
2600 0.5003398324946563
2800 0.49998878219525017
3000 0.49978701586922003
3200 0.499998616451025
3400 0.500126715618372
3600 0.49995013294418655
3800 0.5001779167056084
4000 0.5000097494582335
4200 0.5001258323848248
4400 0.5001842826326688
4600 0.5002719830135505
4800 0.5000633323093255
5000 0.49991224936246875
5200 0.49979306630492215
5400 0.499956332663695
5600 0.49989138322273896
5800 0.5003307491401832
6000 0.5000651497284572
6200 0.5001229663411776
6400 0.5003042991201083
6600 0.5001433995366097
6800 0.4997335327148438
7000 0.500258300058047
7200 0.499619549425443
7400 0.5001559497932593
7600 0.5000448827803134
7800 0.4998485989650091
8000 0.5000421660463015
8200 0.50014853250583
8400 0.5003568992316723
8600 0.49967593344052635
8800 0.5000681653082371
9000 0.49984574970006934
9200 0.5002202499846616
9400 0.4997314492324988
9600 0.5000960832079251
9800 0.5002926495075226
10000 0.4999677326242129
10200 0.50016588302056
10400 0.4999376160244146
10600 0.4997295663078626
10800 0.4998710830191771
11000 0.5000341828684012


==> data/traceback_nve/daniel_ber_long_train_8_tb_10.txt <==
-5.0 0.49262499928474424
-4.5 0.4901746672391891
-4.0 0.48681699991226196
-3.5 0.48243899941444396
-3.0 0.47588766932487486
-2.5 0.4665906667709351
-2.0 0.4539943289756775
-1.5 0.4360093331336975
-1.0 0.4072470009326935
-0.5 0.37046600222587583
0.0 0.3179636663198471
0.5 0.2517750000953674
1.0 0.17828999936580658
1.5 0.11040533363819122
2.0 0.06057666718959808
2.5 0.029588668346405028
3.0 0.012231666445732117
3.5 0.005091666579246521
4.0 0.0019370007514953613
4.5 0.0006683319807052612
5.0 0.00018966317176818848
5.5 5.632758140563965e-05
6.0 1.033008098602295e-05
6.5 2.9993057250976563e-06
7.0 1.9997358322143553e-06
7.5 0.0
8.0 0.0
8.5 0.0
9.0 0.0
9.5 0.0


==> data/traceback_nve/daniel_ber_long_train_8_tb_20.txt <==
-5.0 0.4930315011739731
-4.5 0.49036899983882903
-4.0 0.4864980000257492
-3.5 0.4814106673002243
-3.0 0.47436616480350496
-2.5 0.46388566851615903
-2.0 0.4497986674308777
-1.5 0.4281970012187958
-1.0 0.3983443337678909
-0.5 0.3545756673812866
0.0 0.2964231687784195
0.5 0.22153966665267943
1.0 0.14829033076763154
1.5 0.08387483298778534
2.0 0.04030733287334442
2.5 0.017526830434799193
3.0 0.006737669706344604
3.5 0.0022459977865219114
4.0 0.0007150006294250488
4.5 0.0001921623945236206
5.0 4.0667057037353514e-05
5.5 8.001923561096191e-06
6.0 6.67572021484375e-07
6.5 0.0
7.0 0.0
7.5 0.0
8.0 0.0
8.5 0.0
9.0 0.0
9.5 0.0


==> data/traceback_nve/daniel_ber_long_train_8_tb_30.txt <==
-5.0 0.49271488964557647
-4.5 0.49010878026485444
-4.0 0.4865961116552353
-3.5 0.4819564425945282
-3.0 0.4758277744054794
-2.5 0.4666837775707245
-2.0 0.4541630041599274
-1.5 0.4362146693468094
-1.0 0.41014999747276304
-0.5 0.37192244291305543
0.0 0.32142511010169983
0.5 0.2550043350458145
1.0 0.1789118891954422
1.5 0.10986199975013733
2.0 0.05851022243499756
2.5 0.027113001346588134
3.0 0.011452777981758118
3.5 0.00422511100769043
4.0 0.001378554105758667
4.5 0.00043299913406372073
5.0 0.00011844456195831299
5.5 3.010690212249756e-05
6.0 6.886720657348633e-06
6.5 9.97781753540039e-07
7.0 2.2172927856445314e-07
7.5 3.331899642944336e-07
8.0 3.325939178466797e-07
8.5 1.1086463928222657e-07
9.0 3.325939178466797e-07
9.5 1.1086463928222657e-07


==> data/traceback_nve/daniel_ber_long_train_8_tb_45.txt <==
-5.0 0.4927402973175049
-4.5 0.489946072101593
-4.0 0.4871570372581482
-3.5 0.4826675570011139
-3.0 0.47668533623218534
-2.5 0.4685783720016479
-2.0 0.45812547862529757
-1.5 0.44317800164222715
-1.0 0.4224181509017944
-0.5 0.3931320023536682
0.0 0.3546647393703461
0.5 0.3026474803686142
1.0 0.23765036940574646
1.5 0.17102703511714934
2.0 0.10927200078964233
2.5 0.06179451584815979
3.0 0.031827107667922974
3.5 0.015027109384536743
4.0 0.006320887207984924
4.5 0.002587108612060547
5.0 0.0009803694486618041
5.5 0.0003039270639419556
6.0 9.614646434783935e-05
6.5 2.177894115447998e-05
7.0 5.99980354309082e-06
7.5 1.703500747680664e-06
8.0 0.0
8.5 7.390975952148437e-08
9.0 0.0
9.5 1.4781951904296875e-07


==> data/traceback_nve/daniel_ber_long_train_8_tb_5.txt <==
-5.0 0.49825466573238375
-4.5 0.496929332613945
-4.0 0.495577335357666
-3.5 0.49321400046348574
-3.0 0.4890646678209305
-2.5 0.48385866582393644
-2.0 0.47432533264160154
-1.5 0.46275333166122434
-1.0 0.44222933053970337
-0.5 0.4115100014209747
0.0 0.36709066689014436
0.5 0.3079380005598068
1.0 0.24133133590221406
1.5 0.16673466801643372
2.0 0.10211333215236663
2.5 0.05681266665458679
3.0 0.028701335191726685
3.5 0.01350666642189026
4.0 0.0057413321733474736
4.5 0.002203333377838135
5.0 0.0009220004081726074
5.5 0.0002859890460968018
6.0 0.00010332226753234863
6.5 2.2662878036499025e-05
7.0 3.331899642944336e-06
7.5 1.3327598571777343e-06
8.0 0.0
8.5 0.0
9.0 0.0
9.5 0.0


==> data/traceback_nve/daniel_ber_memory_10_tb_10.txt <==
-5.0 0.49769999861717223
-4.5 0.49696300029754636
-4.0 0.4956116688251495
-3.5 0.4935750013589859
-3.0 0.4900780004262924
-2.5 0.48643466651439665
-2.0 0.47855833113193513
-1.5 0.46987633109092714
-1.0 0.4562076610326767
-0.5 0.43534100115299224
0.0 0.4039399987459183
0.5 0.3571890014410019
1.0 0.2919313329458237
1.5 0.2140300005674362
2.0 0.1329059988260269
2.5 0.07186800003051758
3.0 0.033756334781646725
3.5 0.01449400007724762
4.0 0.005589669346809387
4.5 0.002065667510032654
5.0 0.0006879967451095581
5.5 0.00018933236598968505
6.0 4.6663880348205566e-05
6.5 1.5332698822021485e-05
7.0 9.995698928833008e-07
7.5 0.0
8.0 0.0
8.5 0.0
9.0 0.0
9.5 0.0


==> data/traceback_nve/daniel_ber_memory_10_tb_20.txt <==
-5.0 0.49761949956417084
-4.5 0.49720833241939544
-4.0 0.4952511692047119
-3.5 0.4934163331985474
-3.0 0.4903363341093063
-2.5 0.4853238308429718
-2.0 0.47839649975299836
-1.5 0.46761283338069914
-1.0 0.4515388333797455
-0.5 0.42707933247089386
0.0 0.39205300092697143
0.5 0.3382211691141129
1.0 0.2677956658601761
1.5 0.18279033541679382
2.0 0.1079006713628769
2.5 0.054392668008804324
3.0 0.023895168900489806
3.5 0.009324498772621155
4.0 0.00346133291721344
4.5 0.0011795020103454589
5.0 0.00034616768360137937
5.5 0.00011549949645996094
6.0 2.550065517425537e-05
6.5 1.3332962989807129e-05
7.0 0.0
7.5 1.6689300537109374e-07
8.0 0.0
8.5 0.0
9.0 0.0
9.5 0.0


==> data/traceback_nve/daniel_ber_memory_10_tb_40.txt <==
-5.0 0.4979591703414917
-4.5 0.4972449994087219
-4.0 0.49581425249576566
-3.5 0.4941523331403732
-3.0 0.4912793296575546
-2.5 0.48726633429527283
-2.0 0.4817284148931503
-1.5 0.4738591682910919
-1.0 0.46224150240421297
-0.5 0.4445798349380493
0.0 0.4182345002889633
0.5 0.3794570821523666
1.0 0.3251683348417282
1.5 0.25401758432388305
2.0 0.1735823357105255
2.5 0.10379125118255615
3.0 0.05400508284568786
3.5 0.0258284991979599
4.0 0.011320165395736694
4.5 0.0047445869445800785
5.0 0.001812666654586792
5.5 0.0006392478942871093
6.0 0.0002211648225784302
6.5 8.233487606048583e-05
7.0 2.4251937866210937e-05
7.5 1.7006397247314453e-05
8.0 1.0837912559509278e-05
8.5 9.00566577911377e-06
9.0 1.033782958984375e-05
9.5 1.2504458427429199e-05


==> data/traceback_nve/daniel_ber_memory_10_tb_5.txt <==
-5.0 0.4989673286676407
-4.5 0.49792733252048493
-4.0 0.4963720005750656
-3.5 0.4956506681442261
-3.0 0.49294799983501436
-2.5 0.4899306672811508
-2.0 0.4851459991931915
-1.5 0.47922799825668333
-1.0 0.46870466470718386
-0.5 0.4532566672563553
0.0 0.4302406656742096
0.5 0.3977146679162979
1.0 0.34698200166225435
1.5 0.27887866616249085
2.0 0.20011866688728333
2.5 0.1269799989461899
3.0 0.06992733299732208
3.5 0.03532066762447357
4.0 0.016185334920883178
4.5 0.007149332761764526
5.0 0.002926665544509888
5.5 0.001119334101676941
6.0 0.0003499901294708252
6.5 0.00014332354068756104
7.0 3.6662817001342775e-05
7.5 1.9991397857666015e-06
8.0 4.665851593017578e-06
8.5 0.0
9.0 0.0
9.5 0.0


==> data/traceback_nve/daniel_ber_memory_10_tb_55.txt <==
-5.0 0.4982466691732407
-4.5 0.49704648435115817
-4.0 0.4959048479795456
-3.5 0.4938990932703018
-3.0 0.49114357590675356
-2.5 0.4872055733203888
-2.0 0.48184678733348846
-1.5 0.473794726729393
-1.0 0.4623163044452667
-0.5 0.4456449085474014
0.0 0.4216840624809265
0.5 0.38660763382911684
1.0 0.3364453935623169
1.5 0.26915005683898924
2.0 0.19218745470046997
2.5 0.11986696720123291
3.0 0.06537375688552856
3.5 0.03203515112400055
4.0 0.014467458128929139
4.5 0.006273574233055115
5.0 0.0025086033344268797
5.5 0.0009926074743270873
6.0 0.00033290743827819826
6.5 0.00011533081531524659
7.0 4.1452646255493166e-05
7.5 1.9698739051818848e-05
8.0 1.1214017868041991e-05
8.5 1.1151432991027832e-05
9.0 1.3455748558044434e-05
9.5 1.163482666015625e-05


==> data/traceback_nve/nve_m10.txt <==
5 46948.10476865835
10 19490.780512322675
20 12636.004376037621
40 34458.04548793868
55 42661.73309969294


==> data/traceback_nve/nve_m4.txt <==
5 17.207559223453945
8 6.430486380982977
10 4.026232156436585
12 2.5789822191096152
14 1.9109874906471176
16 1.5678382203777592
20 1.2010850583511408
25 1.0280090742737982
28 0.9842782666593358
38 0.9378952549482533
45 0.9401022287988731
55 0.9351627108723923


==> data/traceback_nve/nve_m8.txt <==
5 719.0737236877901
10 280.013551927996
20 130.42036287163057
30 237.6938488773387
45 798.6163169856299

